Inner Speech as Behavior Guides: Steerable Imitation of Diverse Behaviors for Human-AI coordination

Effective human-AI coordination requires artificial agents capable of exhibiting and responding to human-like behaviors while adapting to changing contexts. Imitation learning has emerged as one of the prominent approaches to build such agents by training them to mimic human-demonstrated behaviors. However, current methods struggle to capture the inherent diversity and non-Markovian nature of human behavior and lack the ability to steer behavior at inference time. Drawing inspiration from the theory of human cognitive processes, where inner speech guides action selection before execution, we propose MIMIC (Modeling Inner Motivations for Imitation and Control), a framework that uses language as an internal representation of behavioral intent. MIMIC employs the novel use of vision-language models as linguistic scaffolding to train a conditional variational autoencoder capable of generating inner speech from observations. A diffusion-based behavior cloning policy then selects actions conditioned on current observations and the generated inner speech. MIMIC enables fine-grained steering of behavior at inference time by conditioning the agent on behavior-specific speech. Experiments across robotic manipulation tasks and human-AI collaboration games demonstrate that MIMIC significantly enhances both behavior diversity and fidelity to human demonstrations while enabling nuanced behavioral steering without training on additional demonstrations. We open source our code and provide pre-trained MIMIC agents and qualitative demos at: https://mimic-research.github.io.

==> conds_new/Aligning/A_quick_reposition_and_push_to_achieve_contact..txt <==
10: [('A quick reposition and push to achieve contact.', '1.0000'), ('Opting for a quick, direct movement, followed by a slight adjustment to align perfectly.', '0.9434'), ('Starting with a quick lateral motion before slowing down for precise placement.', '0.9376'), ('Coming in from a diagonal and making a quick adjustment to align.', '0.9361'), ('Direct approach with minimal rotation required.', '0.9340')]
30: [('Started with a straight approach from a central position, requiring minimal rotation for alignment.', '0.9696'), ('Opting for a quick, direct movement, followed by a slight adjustment to align perfectly.', '0.9680'), ('A direct side approach was taken, necessitating careful rotation for alignment.', '0.9643'), ('I take a slightly angled approach, adjusting midway to correct alignment.', '0.9639'), ('Move in a straight line, making minor adjustments to correct orientation.', '0.9637')]
50: [('Started with a straight approach from a central position, requiring minimal rotation for alignment.', '0.9698'), ('Opting for a quick, direct movement, followed by a slight adjustment to align perfectly.', '0.9678'), ('A direct side approach was taken, necessitating careful rotation for alignment.', '0.9645'), ('Move in a straight line, making minor adjustments to correct orientation.', '0.9642'), ('I take a slightly angled approach, adjusting midway to correct alignment.', '0.9637')]
70: [('Started with a straight approach from a central position, requiring minimal rotation for alignment.', '0.9696'), ('Opting for a quick, direct movement, followed by a slight adjustment to align perfectly.', '0.9683'), ('A direct side approach was taken, necessitating careful rotation for alignment.', '0.9646'), ('I take a slightly angled approach, adjusting midway to correct alignment.', '0.9642'), ('Move in a straight line, making minor adjustments to correct orientation.', '0.9639')]
90: [('Started with a straight approach from a central position, requiring minimal rotation for alignment.', '0.9694'), ('Opting for a quick, direct movement, followed by a slight adjustment to align perfectly.', '0.9681'), ('A direct side approach was taken, necessitating careful rotation for alignment.', '0.9644'), ('Move in a straight line, making minor adjustments to correct orientation.', '0.9642'), ('I take a slightly angled approach, adjusting midway to correct alignment.', '0.9639')]
110: [('Started with a straight approach from a central position, requiring minimal rotation for alignment.', '0.9697'), ('Opting for a quick, direct movement, followed by a slight adjustment to align perfectly.', '0.9685'), ('A direct side approach was taken, necessitating careful rotation for alignment.', '0.9647'), ('Move in a straight line, making minor adjustments to correct orientation.', '0.9640'), ('I take a slightly angled approach, adjusting midway to correct alignment.', '0.9637')]
130: [('Started with a straight approach from a central position, requiring minimal rotation for alignment.', '0.9700'), ('Opting for a quick, direct movement, followed by a slight adjustment to align perfectly.', '0.9676'), ('A direct side approach was taken, necessitating careful rotation for alignment.', '0.9651'), ('Move in a straight line, making minor adjustments to correct orientation.', '0.9644'), ('I take a slightly angled approach, adjusting midway to correct alignment.', '0.9636')]
150: [('Started with a straight approach from a central position, requiring minimal rotation for alignment.', '0.9693'), ('Opting for a quick, direct movement, followed by a slight adjustment to align perfectly.', '0.9681'), ('A direct side approach was taken, necessitating careful rotation for alignment.', '0.9645'), ('Move in a straight line, making minor adjustments to correct orientation.', '0.9638'), ('I take a slightly angled approach, adjusting midway to correct alignment.', '0.9634')]


==> conds_new/Sorting/I_alternate_between_picking_a_red_block_and_a_blue_block..txt <==
50: [('First, I pick up the nearest red block and move it to the red target box.', '0.9413'), ('Prioritize the closest red block before any blue.', '0.9151'), ('I prioritize the closest red block and move it efficiently to its target box.', '0.9131'), ('Randomly choose any red block in sight first.', '0.9120'), ('I quickly grasp the nearest block without hesitation, prioritizing speed over accuracy.', '0.9091')]
150: [('I focus on sorting all blocks of one color first before switching to the other.', '0.9596'), ('I sort blocks by pulling them towards the center before directing them to their target.', '0.9582'), ('I quickly sort the blocks by prioritizing the nearest ones first.', '0.9577'), ('I approach the task by picking the nearest block and sorting it, regardless of color.', '0.9569'), ('I focus on sorting all blocks of one color before switching to the next.', '0.9564')]
250: [('I focus on sorting all blocks of one color first before switching to the other.', '0.9601'), ('I quickly sort the blocks by prioritizing the nearest ones first.', '0.9588'), ('I sort blocks by pulling them towards the center before directing them to their target.', '0.9579'), ('I focus on sorting all blocks of one color before switching to the next.', '0.9568'), ('I approach the task by picking the nearest block and sorting it, regardless of color.', '0.9566')]
350: [('I focus on sorting all blocks of one color first before switching to the other.', '0.9602'), ('I quickly sort the blocks by prioritizing the nearest ones first.', '0.9586'), ('I approach the task by picking the nearest block and sorting it, regardless of color.', '0.9583'), ('I sort blocks by pulling them towards the center before directing them to their target.', '0.9577'), ('I focus on sorting all blocks of one color before switching to the next.', '0.9569')]
450: [('I focus on sorting all blocks of one color first before switching to the other.', '0.9598'), ('I quickly sort the blocks by prioritizing the nearest ones first.', '0.9592'), ('I sort blocks by pulling them towards the center before directing them to their target.', '0.9585'), ('I approach the task by picking the nearest block and sorting it, regardless of color.', '0.9570'), ('I focus on sorting all blocks of one color before switching to the next.', '0.9568')]

